AnyMatch -- Efficient Zero-Shot Entity Matching with a Small Language Model

Entity matching (EM) is the problem of determining whether two records refer to same real-world entity, which is crucial in data integration, e.g., for product catalogs or address databases. A major drawback of many EM approaches is their dependence on labelled examples. We thus focus on the challenging setting of zero-shot entity matching where no labelled examples are available for an unseen target dataset. Recently, large language models (LLMs) have shown promising results for zero-shot EM, but their low throughput and high deployment cost limit their applicability and scalability. We revisit the zero-shot EM problem with AnyMatch, a small language model fine-tuned in a transfer learning setup. We propose several novel data selection techniques to generate fine-tuning data for our model, e.g., by selecting difficult pairs to match via an AutoML filter, by generating additional attribute-level examples, and by controlling label imbalance in the data. We conduct an extensive evaluation of the prediction quality and deployment cost of our model, in a comparison to thirteen baselines on nine benchmark datasets. We find that AnyMatch provides competitive prediction quality despite its small parameter size: it achieves the second-highest F1 score overall, and outperforms several other approaches that employ models with hundreds of billions of parameters. Furthermore, our approach exhibits major cost benefits: the average prediction quality of AnyMatch is within 4.4% of the state-of-the-art method MatchGPT with the proprietary trillion-parameter model GPT-4, yet AnyMatch requires four orders of magnitude less parameters and incurs a 3,899 times lower inference cost (in dollars per 1,000 tokens).

==> costs.txt <==

% Numbers looked up on June 18th
% p4d.24xlarge 8xA100 (40GB) hourly price: $32.77-$19.22 (on-demand vs 1-year reserved)
% https://aws.amazon.com/ec2/instance-types/p4/
% ($19.22 / (2*693999*3600)) * 1000 tokens = $0.00000384646
% ($32.77 / (2*693999*3600)) * 1000 tokens = $0.0000065582
% https://openai.com/api/pricing/
% gpt-4 $0.0300 / 1K tokens $0.0600 / 1K tokens
% gpt-3.5-turbo-1106 $0.0010 / 1K tokens $0.0020 / 1K tokens
% gpt-3.5-turbo-0613 $0.0015 / 1K tokens $0.0020 / 1K tokens

% Comparison to GPT4
%0.0300 / 0.00000384646 = 7799.38
%0.0300 / 0.0000065582 = 4574.43


==> snippets.txt <==
\section{Dataset}

We mainly use two series of datasets in this work, while the first one consists of 7 datasets from an old benchmark and the second one is created by our own.

- In the following part, please breifly describe the old benckmark, and argue its drawback; then leading to the reason we create a new benchmark \footnote{A new benchmark for entity matching \href{https://github.com/Jantory/entity_match_bechmarck}}

Previous experiments were designed so that both the training set and test set originated from the same data source. We aim to explore the model's performance in a zero-shot setting, where it is tested on data it has not seen during training. Similar to most models suffer from significant decline in performance when encountering this challenge, the models we trained with PEFT method are also less performative than those in the traditional setting. Moving forward, we propose two naive but efficient strategies to narrow this performance gap: leave one out, and column order permutation.

As previously discussed, it's evident that entity matching prediction poses significant challenges in a zero-shot scenario. However, employing strategies such as "leave-one-out" and column permutation has proven effective in mitigating performance degradation. These methods can be regarded as forms of data augmentation, suggesting that the model is adept at processing diverse schema information within the data. This implies that the model is grasping the fundamental logic of the task, showcasing its ability to adapt and learn from various data structures. 

==> snippets2.txt <==
Take the following record pair from the music domain with two different songs from the artist ``David Guetta'' as an example:
%
\begin{Verbatim}[fontsize=\small,commandchars=\\\(\)]
{song_name: (\color(Magenta)"I'm a Machine"), musician: (\color(Magenta)"David Guetta"), 
 price: (\color(Magenta)"$1.29"), release: (\color(Magenta)2011)} 
{title: (\color(MidnightBlue)"Night Of Your Life"), artist: (\color(MidnightBlue)"David Guetta"), 
 price: (\color(MidnightBlue)"$1.29"), year: (\color(MidnightBlue)2011)} 
\end{Verbatim}
%
\method{} will serialise the attribute values from this record pair as follows and generate \texttt{Yes} or \texttt{No} as an answer to indicate whether the two records refer to the same real-world entity:
%
\begin{Verbatim}[fontsize=\small,commandchars=\\\(\)]
Record A is <p>COL (\color(Magenta)I'm a Machine), COL (\color(Magenta)David Guetta), 
COL (\color(Magenta)$1.29), COL (\color(Magenta)2011)</p>. Record B is <p>COL (\color(MidnightBlue)Night Of Your)
(\color(MidnightBlue)Life), COL (\color(MidnightBlue)David Guetta), COL (\color(MidnightBlue)$1.29), COL (\color(MidnightBlue)2011)</p>. Given the
attributes of the two records, are they the same?
\end{Verbatim}



\begin{algorithm}[h!]
\caption{Serialisation of the aligned values $V_l$ and $V_r$ of a record pair $r_l$ and $r_r$ into a prompt for \method{}. No column names or column type information is used.}\label{alg:record-prompt}
\begin{algorithmic}[1]
\Function{serialise}{$V_l$, $V_r$}
    \State $p \leftarrow \textcolor{darkgray}{\texttt{"Record A is <p>"}}$
    \For{$v_l \in V_l$}
        \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"COL "}})$
        \If{$v_l \neq \textit{NULL}$}
            \State $p.\textsc{append}(v_l)$            
        \Else
            \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"N/A"}})$
        \EndIf
        \If{$v_l$ is not the last element of $V_l$}
        \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{","}})$
        \EndIf
    \EndFor
    \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"<p>. Record B is <p>"}})$
    \For{$v_r \in V_r$}
        \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"COL "}})$
        \If{$v_l \neq \textit{NULL}$}
            \State $p.\textsc{append}(v_r)$            
        \Else
            \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"N/A"}})$
        \EndIf
        \If{$v_r$ is not the last element of $V_r$}
            \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{","}})$
        \EndIf
    \EndFor
    \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"</p>. Given the attributes of the two"}})$
    \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{"records, are they the same?"}})$
    \State \Return p
\EndFunction

\Function{gen\_sample}{$V_l$, $V_r$, $y$}

    \State $p \leftarrow \textsc{serialise}$($V_l$, $V_r$)
    \If{$y$} 
        \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{" Yes."}})$
    \Else
        \State $p.\textsc{append}(\textcolor{darkgray}{\texttt{" No."}})$
    \EndIf

    \State \Return p
\EndFunction

\end{algorithmic}
\end{algorithm}



\begin{figure}[h!]
  \centering
  \includegraphics[width=\columnwidth]{figures/f1-vs-cost.pdf}
  \caption{Average F1 score versus deployment cost of different language models for zero-shot entity matching. \method{} offers an attractive tradeoff at a 7,799x better price than \texttt{MatchGPT} using \texttt{GPT-4} with only a 4.4\% decrease in prediction quality.}
  \label{fig:f1-vs-cost}
\end{figure}

In the following, we reflect on the insights from the previous experiments in \Cref{sec:eval-quality} and \Cref{sec:eval-performance}, and discuss their implications. We again take the perspective of our use cases from \Cref{sec:problem} (e.g., a provider of a cloud service for data integration or deduplication at scale, who is looking for a cost-efficient way to build such a system). For that, we are interested in the trade-off between the prediction quality of different approaches (\Cref{sec:eval-quality}) and their deployment cost (\Cref{sec:eval-performance}). 

We visualise our findings from the previous experiments in \Cref{fig:f1-vs-cost}, where we plot the average F1 score achieved in \Cref{sec:eval-quality} versus the estimated cost for 1,000 tokens from the analysis in \Cref{sec:eval-performance-cost}. Note that we cannot include \texttt{TableGPT} in this discussion since we do not have scores from it for all datasets (and could not estimate its cost due to the deprecation of the used models). We also do not include \texttt{Jellyfish} in this discussion, since we cannot reliably compute its average F1 score, as it has seen several of the evaluation datasets at training time, which violates our zero-shot setting (as discussed in \Cref{sec:eval-quality}).
